The MeerKAT Massive Distant Clusters Survey: A Radio Halo in a Massive Galaxy Cluster at z = 1.23

In the current paradigm, high redshift radio halos are expected to be scarce due to inverse Compton energy losses and redshift dimming, which cause them to be intrinsically faint. This low occurrence fraction is predicted by cosmic ray electron turbulent re-acceleration models. To date, only a handful of radio halos have been detected at redshift z > 0.8. We report the MeerKAT detection of a radio halo hosted by a galaxy cluster ACT-CL J0329.2-2330 at z = 1.23, making it the highest redshift halo detected thus far. Using L-band and UHF-band observations, we derive a radio halo spectral index of $\alpha^{1.3GHz}_{0.8GHz}$ = 1.3 $\pm$ 0.4 and a radio power of P$_{1.4GHz}$ = (4.4 $\pm$ 1.5) $\times$ 10$^{24}$ W Hz$^{-1}$. This result further confirms that there is rapid magnetic field amplification in galaxy clusters at high redshift.

==> images/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
